SemCSE: Semantic Contrastive Sentence Embeddings Using LLM-Generated Summaries For Scientific Abstracts

We introduce SemCSE, an unsupervised method for learning semantic embeddings of scientific texts. Building on recent advances in contrastive learning for text embeddings, our approach leverages LLM-generated summaries of scientific abstracts to train a model that positions semantically related summaries closer together in the embedding space. This resulting objective ensures that the model captures the true semantic content of a text, in contrast to traditional citation-based approaches that do not necessarily reflect semantic similarity. To validate this, we propose a novel benchmark designed to assess a model's ability to understand and encode the semantic content of scientific texts, demonstrating that our method enforces a stronger semantic separation within the embedding space. Additionally, we evaluate SemCSE on the comprehensive SciRepEval benchmark for scientific text embeddings, where it achieves state-of-the-art performance among models of its size, thus highlighting the benefits of a semantically focused training approach.

==> variance_data_SciDeBERTa.dat <==
# Component Variance(%)
1 30.059326
2 6.580008
3 3.433911
4 2.782033
5 2.411840
6 1.758447
7 1.544474
8 1.416950
9 1.353050
10 1.118744
11 1.053592
12 0.981668
13 0.872916
14 0.778931
15 0.768420
16 0.754140
17 0.703961
18 0.671728
19 0.645937
20 0.616216
21 0.584823
22 0.547867
23 0.544176
24 0.527550
25 0.513242
26 0.485849
27 0.467270
28 0.449256
29 0.433965
30 0.411580
31 0.389637
32 0.382427
33 0.373571
34 0.365291
35 0.345886
36 0.337007
37 0.326754
38 0.321817
39 0.309751
40 0.304836
41 0.298768
42 0.287698
43 0.276888
44 0.268963
45 0.266921
46 0.256956
47 0.251470
48 0.250286
49 0.245168
50 0.243259


==> variance_data_own.dat <==
# Component Variance(%)
1 11.032937
2 6.848828
3 5.911403
4 4.704875
5 4.031244
6 3.431815
7 3.173713
8 2.490019
9 2.163010
10 2.042433
11 1.848912
12 1.764856
13 1.523836
14 1.409967
15 1.333354
16 1.297256
17 1.085718
18 1.006589
19 0.979097
20 0.950751
21 0.897595
22 0.863237
23 0.816688
24 0.811377
25 0.809829
26 0.763895
27 0.722793
28 0.700316
29 0.682916
30 0.648481
31 0.644275
32 0.629512
33 0.618778
34 0.592690
35 0.580268
36 0.558336
37 0.540836
38 0.525263
39 0.517408
40 0.506249
41 0.501976
42 0.488004
43 0.484327
44 0.467289
45 0.456037
46 0.446586
47 0.428079
48 0.421880
49 0.411472
50 0.409299

